Strong Error Bounds for Trotter & Strang-Splittings and Their Implications for Quantum Chemistry

Efficient error estimates for the Trotter product formula are central in quantum computing, mathematical physics, and numerical simulations. However, the Trotter error's dependency on the input state and its application to unbounded operators remains unclear. Here, we present a general theory for error estimation, including higher-order product formulas, with explicit input state dependency. Our approach overcomes two limitations of the existing operator-norm estimates in the literature. First, previous bounds are too pessimistic as they quantify the worst-case scenario. Second, previous bounds become trivial for unbounded operators and cannot be applied to a wide class of Trotter scenarios, including atomic and molecular Hamiltonians. Our method enables analytical treatment of Trotter errors in chemistry simulations, illustrated through a case study on the hydrogen atom. Our findings reveal: (i) for states with fat-tailed energy distribution, such as low-angular-momentum states of the hydrogen atom, the Trotter error scales worse than expected (sublinearly) in the number of Trotter steps; (ii) certain states do not admit an advantage in the scaling from higher-order Trotterization, and thus, the higher-order Trotter hierarchy breaks down for these states, including the hydrogen atom's ground state; (iii) the scaling of higher-order Trotter bounds might depend on the order of the Hamiltonians in the Trotter product for states with fat-tailed energy distribution. Physically, the enlarged Trotter error is caused by the atom's ionization due to the Trotter dynamics. Mathematically, we find that certain domain conditions are not satisfied by some states so higher moments of the potential and kinetic energies diverge. Our analytical error analysis agrees with numerical simulations, indicating that we can estimate the state-dependent Trotter error scaling genuinely.

==> Ionization_n1_l0.csv <==
N,error
2,0.085091
4,0.040563
6,0.025046
8,0.017811
10,0.013892
15,0.008599
20,0.0059009
30,0.003326

==> Ionization_n2_l0.csv <==
N,error
2,0.011881
4,0.0052321
6,0.0033575
8,0.0023744
10,0.0017685
15,0.00098178
20,0.00062361
30,0.00031393

==> Ionization_n3_l0.csv <==
N,error
2,0.0035691
4,0.0015603
6,0.00099881
8,0.00070539
10,0.00052497
15,0.00029115
20,0.00018485
30,0.000093012

==> Ionization_n3_l2.csv <==
N,error
2,6.49E-06
4,1.59E-06
6,7.03E-07
8,3.94E-07
10,2.52E-07
15,1.12E-07
20,6.29E-08
30,2.79E-08

==> Ionization_n4_l0.csv <==
N,error
2,0.0014645
4,0.00069286
6,0.00041738
8,0.0002771
10,0.00019664
15,0.00010017
20,0.000059641
30,0.000026955

==> Ionization_n4_l2.csv <==
N,error
2,3.70E-06
4,9.06E-07
6,4.00E-07
8,2.25E-07
10,1.43E-07
15,6.37E-08
20,3.58E-08
30,1.59E-08

==> Order_Comparison_1st_order_groundstate_800.csv <==
N,error
4,0.31226591232473644
6,0.24834854539537776
8,0.2069734282462365
10,0.18089223311131963
14,0.14953594885511642
20,0.1209297316626478
24,0.10750813922675809
30,0.092244241
34,0.084328524
40,0.074722821
50,0.062886406
60,0.054340593
70,0.047841405
80,0.04272353
90,0.038584971167541386
100,0.035168167
110,0.032312536
120,0.029804529857053612
130,0.027666586345264935
140,0.025806975801127882
150,0.024149534156997728
160,0.022708589
180,0.020218803
190,0.019175505208468436
200,0.018203022
210,0.017284965
220,0.016519685227025363
230,0.015720369
240,0.014984992492490612
260,0.013697079980784227
280,0.012649901
300,0.011717081547894083
320,0.010772650555921696
340,0.010121264743103996
360,0.009400213
380,0.008850989
400,0.008319135
420,0.007716476
440,0.007313617
480,0.006406247
520,0.005728962
560,0.005116933
600,0.004596738
640,0.003966989
680,0.003847597
720,0.003337963
760,0.003122915
800,0.002900138
880,0.002290677
960,0.001557466
1040,0.001362755
1120,0.001164517
1200,0.001086324
1400,0.000930575
1600,0.000813996
1800,0.000723409
2000,0.000650976
2400,0.000542393
3000,0.000433855
4000,0.000325361
5000,0.000260275
6000,0.000216892

==> Order_Comparison_2nd_order_groundstate_800.csv <==
N,error
5,0.2179610056867971
7,0.18606719216455114
9,0.16093166251549135
11,0.14523429347092925
15,0.1258292493818508
21,0.10559356040971438
25,0.095204517
31,0.082807608
35,0.076183988
41,0.067978673
51,0.057668015398485845
61,0.050095908016523666
71,0.044267369472332556
81,0.039639626637999505
91,0.035873388465546434
101,0.032745992121174156
111,0.030125902476108496
121,0.027805395159932543
131,0.025826924
141,0.024102904
151,0.022560142
161,0.021219095173922946
181,0.018893914364154402
191,0.017918426
201,0.017006469357276954
211,0.016141871019184857
221,0.015427896810647912
231,0.014669355814077181
241,0.013970325694127535
261,0.012749901960407381
281,0.011763502879669813
301,0.010883933
321,0.009972713
341,0.00936675
361,0.008674618
381,0.008158002
401,0.007652908
421,0.007063215
441,0.006684983
481,0.005800172
521,0.005149369
561,0.004554119
601,0.004040297
641,0.003401911
681,0.003329865
721,0.002798267
761,0.002610038
801,0.002397874
881,0.00174674
961,0.000761479
1041,0.000536787
1121,5.90728E-05
1201,4.54192E-05
1401,3.00684E-05
1601,2.19274E-05
1801,1.67917E-05
2001,1.333E-05
2401,9.040464589831653e-6
3001,5.67573783749743e-6
4001,3.1432149147011886e-6
5001,1.9990497742677647e-6
6001,1.3839075113604956e-6

==> Order_Comparison_4th_order_groundstate_800.csv <==
N,error
13,0.26527909830968593
19,0.25228753437298485
25,0.23746368143360366
31,0.2178669318643837
43,0.1983456578803781
61,0.1812181006411887
73,0.1695582495781317
91,0.15273179105870527
103,0.14261135999632008
121,0.12882546332150333
151,0.11058480908334563
181,0.096414211
211,0.085087014
241,0.07585908
271,0.068371778
301,0.062120045074033875
331,0.056650684
361,0.051699129586483365
391,0.047703249
421,0.044133887206997756
451,0.040960957
481,0.037928881
541,0.033004545141540734
571,0.030684034936754978
601,0.028750826075088696
631,0.026681642
661,0.025485093682386183
691,0.023276382880507877
721,0.021865726605809377
781,0.018449661
841,0.01647058
901,0.014913752042997094
961,0.011886547017532048
1021,0.011382881884654694
1081,0.009642043
1141,0.009023469
1201,0.008354999
1261,0.006275428
1321,0.006345392
1441,0.003587339
1561,0.00293457
1681,0.00212264
1801,0.001892353
1921,0.001608446
2041,0.001577783
2161,0.001329774
2281,0.00124924
2401,0.001147563
2641,0.000836977
2881,0.000366729
3121,0.000256355
3361,1.37757E-05
3601,9.750025640991925e-6
4201,5.61898567358914e-6
4801,3.5171010790137947e-6
5401,2.2589156690766477e-6
6001,1.5127458477880546e-6
7201,7.846719059581527e-7
9001,3.4418018536807143e-7
12001,1.0291744264214886e-7
15001,4.068783602011786e-8
18001,2.1469513268819114e-8

==> Scaling_n4_l3_Seven_Quarter.csv <==
N,error
1.9999999999999998,14.865088937534015
2.8250750892455083,8.122084658266129
3.990524629937758,4.437797814
5.6367658625289065,2.4247530368167918
7.962143411069944,1.3248524461018756
11.246826503806982,0.7238815571281387
15.88656469448563,0.39551914652234815
22.44036908603926,0.21610634188056146
31.697863849222255,0.11807759854770847
44.77442277136676,0.064516012
63.24555320336759,0.035250681
89.33671843019262,0.019260497993770227
126.19146889603861,0.010523677047822493
178.2501876,0.005749996
251.78508235883353,0.00314172
355.6558820077846,0.001716594
502.3772863,0.000937924
709.6267784671508,0.000512469
1002.3744672545441,0.000280006
1415.8915687682763,0.000152992
2000.0000000000002,8.35925E-05
2825.0750892455085,4.56738E-05

==> Scaling_n4_l3_Three_Half.csv <==
N,error
1.9999999999999998,17.677669529663692
2.8250750892455083,10.529918524636948
3.990524629937758,6.272273839571082
5.6367658625289065,3.7361560800798466
7.962143411069944,2.2254867392193067
11.246826503806982,1.3256382014787593
15.88656469448563,0.7896324926367805
22.44036908603926,0.47035418316418026
31.697863849222255,0.28017218096141255
44.77442277136676,0.16688796186867288
63.24555320336759,0.099408841
89.33671843019262,0.059214083
126.19146889603861,0.035271588
178.2501876,0.02100995
251.78508235883353,0.012514831621261328
355.6558820077846,0.007454611
502.3772863,0.00444043
709.6267784671508,0.002644996
1002.3744672545441,0.001575524
1415.8915687682763,0.00093848
2000.0000000000002,0.000559017
2825.0750892455085,0.000332985

==> Trotter_Error_100_STO3G.csv <==
N,error
2,0.17899162
3,0.114899956
4,0.080298817
5,0.061339221
7,0.04348448
10,0.030446675
12,0.025385429
15,0.020322647
17,0.017938506
20,0.015255163
25,0.012211061
30,0.010180373
35,0.008728688
40,0.007639437
45,0.006791907
50,0.006113673
55,0.005558597
60,0.005095979
65,0.00470436
70,0.004368753
75,0.004077744
80,0.003823088
90,0.003398676
95,0.003219938
100,0.003059085
105,0.00291352
110,0.002781169
115,0.002660338
120,0.002549569
130,0.002353551
140,0.002185543
150,0.002039902
160,0.001912485
170,0.001800028
180,0.001700059
190,0.001610621
200,0.001530131
210,0.001457292
220,0.001391079
240,0.001275186
260,0.001177115
280,0.001093069
300,0.001020196
320,0.000956473
340,0.000900222
360,0.000850218
380,0.000805481
400,0.000765212
440,0.000695665
480,0.000637699
520,0.000588651
560,0.000546617
600,0.000510176
700,0.000437299
800,0.000382649
900,0.000340132
1000,0.000306123
1200,0.000255106
1500,0.000204088
2000,0.000153069
2500,0.000122454
3000,0.000102044

==> Trotter_Error_1st_order_groundstate_100.csv <==
N,error
2,0.264862228
3,0.182887944
4,0.135580235
5,0.105228323
7,0.068241483
10,0.044636308
12,0.037072901
15,0.029597297
17,0.02609636
20,0.022167093
25,0.017723149
30,0.014764823
35,0.012653063
40,0.01107023
45,0.009839411
50,0.008854999
55,0.008049658
60,0.007378618
65,0.006810874
70,0.006324239
75,0.005902542
80,0.005533534
90,0.004918638
95,0.004659721
100,0.004426737
105,0.004215922
110,0.004024177
115,0.003849286
120,0.003688902
130,0.003404996
140,0.003161835
150,0.002951034
160,0.002766586
170,0.002603843
180,0.002459167
190,0.002329742
200,0.002213256
210,0.002107842
220,0.002012039
240,0.00184437
260,0.001702498
280,0.001580886
300,0.0014755
320,0.001383257
340,0.001301883
360,0.001229553
380,0.001164861
400,0.001106616
440,0.001006032
480,0.000922177
520,0.00085124
560,0.000790437
600,0.00073774
700,0.000632345
800,0.000553308
900,0.000491823
1000,0.00044264
1200,0.000368863
1500,0.000295095
2000,0.000221321
2500,0.000177056
3000,0.000147547

==> Trotter_Error_1st_order_groundstate_200.csv <==
N,error
2,0.312526799
3,0.241402154
4,0.194920497
5,0.162560758
7,0.120573629
10,0.084766739
12,0.069667065
15,0.053722435
17,0.046015215
20,0.037210214
25,0.026728823
30,0.019900754
35,0.016038391
40,0.013983919
45,0.012413299
50,0.011162885
55,0.010142485
60,0.009293439
65,0.008576013
70,0.007961658
75,0.007429536
80,0.006964194
90,0.006189023
95,0.005862849
100,0.005569291
105,0.005303772
110,0.00506241
115,0.004842107
120,0.004640151
130,0.00428299
140,0.003976808
150,0.003711603
160,0.003479511
170,0.003274752
180,0.003092701
190,0.002929881
200,0.002783343
210,0.002650755
220,0.002530237
240,0.002319332
260,0.002140888
280,0.001987939
300,0.001855398
320,0.001739425
340,0.001637101
360,0.001546124
380,0.001464753
400,0.00139151
440,0.00126499
480,0.001159569
520,0.001070374
560,0.000993916
600,0.000927653
700,0.000795129
800,0.000695737
900,0.000618434
1000,0.000556588
1200,0.000463821
1500,0.000371053
2000,0.000278293
2500,0.000222634
3000,0.000185529

==> Trotter_Error_1st_order_groundstate_300.csv <==
N,error
2,0.309021035
3,0.249290995
4,0.209090889
5,0.179568928
7,0.139380773
10,0.103561576
12,0.087987499
15,0.071291654
17,0.062992857
20,0.053276637
25,0.041701319
30,0.033642235
35,0.027662429
40,0.023163333
45,0.019595918
50,0.016637307
55,0.014166863
60,0.012109913
65,0.01042497
70,0.009097692
75,0.008130006
80,0.00751738
90,0.006670307
95,0.006316091
100,0.005997916
105,0.005710517
110,0.005449587
115,0.005211526
120,0.004993496
130,0.004607928
140,0.00427785
150,0.003991992
160,0.003741925
170,0.003521505
180,0.003325507
190,0.003150206
200,0.002992507
210,0.002849842
220,0.002720165
240,0.002493291
260,0.002301347
280,0.002136867
300,0.001994342
320,0.001869626
340,0.001759602
360,0.001661806
380,0.001574325
400,0.001495594
440,0.001359596
480,0.001246274
520,0.001150391
560,0.001068176
600,0.000996975
700,0.000854535
800,0.00074771
900,0.000664628
1000,0.000598164
1200,0.000498468
1500,0.000398773
2000,0.000299075
2500,0.000239259
3000,0.000199382

==> Trotter_Error_1st_order_groundstate_400.csv <==
N,error
2,0.308438
3,0.246645495
4,0.210722566
5,0.184279679
7,0.14703741
10,0.112498889
12,0.09711488
15,0.080396517
17,0.071997917
20,0.06208462
25,0.050166722
30,0.041755239
35,0.035485208
40,0.030615682
45,0.026726953
50,0.023560772
55,0.020898565
60,0.018641352
65,0.016721543
70,0.015089732
75,0.013668943
80,0.01239274
90,0.01020098
95,0.009258294
100,0.008404523
105,0.007633479
110,0.006941109
115,0.006325504
120,0.005786795
130,0.004947626
140,0.00444331
150,0.004142222
160,0.003880979
170,0.003651164
180,0.003447173
190,0.003264812
200,0.003100968
210,0.002952795
220,0.002818155
240,0.002582712
260,0.002383632
280,0.002213075
300,0.002065333
320,0.001936079
340,0.001822059
360,0.001720727
380,0.001630092
400,0.001548515
440,0.001407658
480,0.001290271
520,0.001191008
560,0.001105893
600,0.001032134
700,0.000884652
800,0.000774048
900,0.000688026
1000,0.000619217
1200,0.000516004
1500,0.000412795
2000,0.000309597
2500,0.000247675
3000,0.000206395

==> Trotter_Error_1st_order_groundstate_800.csv <==
N,error
2,0.312265912
3,0.248348545
4,0.206973428
5,0.180892233
7,0.149535949
10,0.120929732
12,0.107508139
15,0.092244241
17,0.084328524
20,0.074722821
25,0.062886406
30,0.054340593
35,0.047841405
40,0.04272353
45,0.038584971
50,0.035168167
55,0.032312536
60,0.02980453
65,0.027666586
70,0.025806976
75,0.024149534
80,0.022708589
90,0.020218803
95,0.019175505
100,0.018203022
105,0.017284965
110,0.016519685
115,0.015720369
120,0.014984992
130,0.01369708
140,0.012649901
150,0.011717082
160,0.010772651
170,0.010121265
180,0.009400213
190,0.008850989
200,0.008319135
210,0.007716476
220,0.007313617
240,0.006406247
260,0.005728962
280,0.005116933
300,0.004596738
320,0.003966989
340,0.003847597
360,0.003337963
380,0.003122915
400,0.002900138
440,0.002290677
480,0.001557466
520,0.001362755
560,0.001164517
600,0.001086324
700,0.000930575
800,0.000813996
900,0.000723409
1000,0.000650976
1200,0.000542393
1500,0.000433855
2000,0.000325361
2500,0.000260275
3000,0.000216892

==> Trotter_Error_1st_order_n2_l1_10.csv <==
N,error
2,0.002824323
3,0.001882233
4,0.001411489
5,0.001129115
7,0.000806449
10,0.000564491
12,0.000470404
15,0.000376324
17,0.000332039
20,0.000282236
25,0.000225788
30,0.000188154
35,0.000161276
40,0.000141117
45,0.000125435
50,0.000112894
55,0.00010263
60,9.40771E-05
65,8.68407E-05
70,8.06375E-05
75,7.52615E-05
80,7.05578E-05
90,6.27184E-05
95,5.94172E-05
100,5.64464E-05
105,5.37587E-05
110,5.13147E-05
115,4.90836E-05
120,4.70393E-05
130,4.342E-05
140,4.03187E-05
150,3.76311E-05
160,3.52789E-05
170,3.32039E-05
180,3.13595E-05
190,2.97091E-05
200,2.82237E-05
210,2.68797E-05
220,2.56579E-05
240,2.352E-05
260,2.17108E-05
280,2.01601E-05
300,1.88162E-05
320,1.76403E-05
340,1.66024E-05
360,1.56802E-05
380,1.4855E-05
400,1.41124E-05
440,1.28297E-05
480,1.17605E-05
520,1.08559E-05
560,1.00807E-05
600,9.41E-06
700,8.06E-06
800,7.06E-06
900,6.27E-06
1000,5.65E-06
1200,4.70E-06
1500,3.76E-06
2000,2.82E-06
2500,2.26E-06
3000,1.88E-06

==> Trotter_Error_1st_order_n2_l1_20.csv <==
N,error
2,0.010196078
3,0.006780929
4,0.005081142
5,0.004063127
7,0.002901052
10,0.002030246
12,0.001691715
15,0.001353292
17,0.001194027
20,0.001014889
25,0.000811887
30,0.000676557
35,0.000579897
40,0.000507405
45,0.000451021
50,0.000405919
55,0.000369012
60,0.00033826
65,0.00031224
70,0.000289936
75,0.000270607
80,0.000253693
90,0.000225504
95,0.000213635
100,0.000202953
105,0.00019329
110,0.000184502
115,0.000176479
120,0.000169127
130,0.000156119
140,0.000144966
150,0.0001353
160,0.000126846
170,0.000119382
180,0.000112752
190,0.000106818
200,0.000101474
210,9.66432E-05
220,9.22502E-05
240,8.4563E-05
260,7.80577E-05
280,7.24824E-05
300,6.76498E-05
320,6.34216E-05
340,5.96909E-05
360,5.63746E-05
380,5.34079E-05
400,5.07376E-05
440,4.61248E-05
480,4.22812E-05
520,3.90282E-05
560,3.62409E-05
600,3.38245E-05
700,2.89928E-05
800,2.53687E-05
900,2.25499E-05
1000,2.02948E-05
1200,1.69124E-05
1500,1.353E-05
2000,1.01474E-05
2500,8.12E-06
3000,6.76E-06

==> Trotter_Error_1st_order_n2_l1_200.csv <==
N,error
2,0.02560703
3,0.017136219
4,0.012820686
5,0.010214206
7,0.007230284
10,0.0049981
12,0.004134731
15,0.003275668
17,0.002874074
20,0.002425325
25,0.001919375
30,0.001586537
35,0.001354917
40,0.001185285
45,0.00105347
50,0.000948066
55,0.000861841
60,0.00079
65,0.000729212
70,0.000677112
75,0.000631965
80,0.000592461
90,0.000526621
95,0.000498899
100,0.000473951
105,0.000451387
110,0.00043086
115,0.000412129
120,0.000394956
130,0.000364568
140,0.000338526
150,0.00031596
160,0.000296213
170,0.000278787
180,0.000263298
190,0.000249441
200,0.000236968
210,0.000225683
220,0.000215425
240,0.000197472
260,0.000182283
280,0.000169263
300,0.000157978
320,0.000148105
340,0.000139392
360,0.000131647
380,0.00012472
400,0.000118482
440,0.000107713
480,9.87355E-05
520,9.11406E-05
560,8.46304E-05
600,7.89886E-05
700,6.77045E-05
800,5.9241E-05
900,5.26593E-05
1000,4.7393E-05
1200,3.94943E-05
1500,3.15954E-05
2000,2.36964E-05
2500,1.89573E-05
3000,1.57978E-05

==> Trotter_Error_1st_order_n2_l1_50.csv <==
N,error
2,0.022070795
3,0.014433988
4,0.010787493
5,0.008617366
7,0.00614752
10,0.004300349
12,0.003582876
15,0.002865763
17,0.002528418
20,0.002149
25,0.00171907
30,0.001432515
35,0.001227844
40,0.001074337
45,0.000954945
50,0.000859442
55,0.0007813
60,0.000716191
65,0.00066109
70,0.000613873
75,0.00057294
80,0.000537131
90,0.000477452
95,0.000452316
100,0.000429698
105,0.000409243
110,0.00039064
115,0.000373658
120,0.000358078
130,0.00033053
140,0.000306927
150,0.000286465
160,0.000268561
170,0.000252763
180,0.00023872
190,0.000226155
200,0.000214846
210,0.000204617
220,0.000195315
240,0.000179039
260,0.000165266
280,0.000153463
300,0.000143231
320,0.00013428
340,0.00012638
360,0.000119361
380,0.000113075
400,0.000107424
440,9.76571E-05
480,8.95187E-05
520,8.26329E-05
560,7.67307E-05
600,7.16149E-05
700,6.1384E-05
800,5.37113E-05
900,4.77431E-05
1000,4.29686E-05
1200,3.58078E-05
1500,2.86459E-05
2000,2.14844E-05
2500,1.71875E-05
3000,1.43231E-05

==> Trotter_Error_1st_order_n2_l1_800.csv <==
N,error
2,0.025596679
3,0.017162168
4,0.01287284
5,0.010283482
7,0.007315805
10,0.005091267
12,0.004228475
15,0.003368234
17,0.002964591
20,0.002511713
25,0.0020005
30,0.001661084
35,0.001419542
40,0.001238911
45,0.001098863
50,0.000987001
55,0.00089569
60,0.000819774
65,0.000755639
70,0.000700721
75,0.000653223
80,0.00061167
90,0.000542605
95,0.000513527
100,0.000487422
105,0.000463821
110,0.000442357
115,0.000422836
120,0.000404969
130,0.000373323
140,0.000346179
150,0.000322738
160,0.000302295
170,0.000284167
180,0.000268159
190,0.000253738
200,0.000240849
210,0.000229242
220,0.000218625
240,0.000200162
260,0.00018451
280,0.000171149
300,0.000159596
320,0.000149556
340,0.000140488
360,0.000132646
380,0.000125411
400,0.000119034
440,0.000108097
480,9.90747E-05
520,9.13521E-05
560,8.48145E-05
600,7.916E-05
700,6.78513E-05
800,5.93692E-05
900,5.27731E-05
1000,4.74953E-05
1200,3.9579E-05
1500,3.16639E-05
2000,2.37476E-05
2500,1.89982E-05
3000,1.58319E-05

==> Trotter_Error_200_STO3G.csv <==
N,error
2,0.237339419
3,0.174060334
4,0.135458481
5,0.109640321
7,0.077319467
10,0.050906778
12,0.040128543
15,0.028977405
17,0.023982911
20,0.019460473
25,0.015548955
30,0.012964953
35,0.011120701
40,0.009736683
45,0.008659503
50,0.007797179
55,0.007091121
60,0.006502461
65,0.006004082
70,0.005576648
75,0.005206054
80,0.004881701
90,0.004340852
95,0.004113028
100,0.003907941
105,0.003722231
110,0.003553449
115,0.003399265
120,0.003258067
130,0.003007906
140,0.002793475
150,0.002607585
160,0.002444893
170,0.002301304
180,0.002173661
190,0.002059417
200,0.001956604
210,0.001863545
220,0.00177896
240,0.001630889
260,0.001505556
280,0.001398142
300,0.001305029
320,0.00122352
340,0.001151608
360,0.001087704
380,0.001030485
400,0.000979005
440,0.000890062
480,0.000815935
520,0.000753206
560,0.000699435
600,0.000652832
700,0.000559607
800,0.000489684
900,0.000435293
1000,0.000391778
1200,0.000326497
1500,0.000261209
2000,0.000195918
2500,0.000156739
3000,0.000130618

==> Trotter_Error_2nd_order_ABA_n3_l2_200.csv <==
N,error
2,0.000374887
3,0.000180272
4,9.83484E-05
5,5.27257E-05
7,1.48381E-05
10,6.77E-06
12,4.64E-06
15,2.94E-06
17,2.28E-06
20,1.64E-06
25,1.05E-06
30,7.27E-07
35,5.33E-07
40,4.08E-07
45,3.22E-07
50,2.61E-07
55,2.16E-07
60,1.81E-07
65,1.54E-07
70,1.33E-07
75,1.16E-07
80,1.02E-07
90,8.05E-08
95,7.22E-08
100,6.52E-08
105,5.91E-08
110,5.39E-08
115,4.93E-08
120,4.53E-08
130,3.86E-08
140,3.33E-08
150,2.90E-08
160,2.55E-08
170,2.26E-08
180,2.01E-08
190,1.81E-08
200,1.63E-08
210,1.48E-08
220,1.35E-08
240,1.13E-08
260,9.64E-09
280,8.31E-09
300,7.24E-09
320,6.36E-09
340,5.64E-09
360,5.03E-09
380,4.51E-09
400,4.07E-09
440,3.37E-09
480,2.83E-09
520,2.41E-09
560,2.08E-09
600,1.81E-09
700,1.33E-09
800,1.02E-09
900,8.05E-10
1000,6.52E-10
1200,4.53E-10
1500,2.90E-10
2000,1.63E-10
2500,1.04E-10
3000,7.24E-11

==> Trotter_Error_2nd_order_ABA_n3_l2_400.csv <==
N,error
2,0.000392836
3,0.000205183
4,0.000127996
5,8.81266E-05
7,4.94065E-05
10,2.58322E-05
12,1.80682E-05
15,1.12152E-05
17,8.18E-06
20,4.86E-06
25,1.44E-06
30,8.58E-07
35,6.20E-07
40,4.70E-07
45,3.70E-07
50,2.98E-07
55,2.46E-07
60,2.06E-07
65,1.76E-07
70,1.51E-07
75,1.32E-07
80,1.16E-07
90,9.13E-08
95,8.19E-08
100,7.39E-08
105,6.70E-08
110,6.10E-08
115,5.58E-08
120,5.13E-08
130,4.37E-08
140,3.76E-08
150,3.28E-08
160,2.88E-08
170,2.55E-08
180,2.28E-08
190,2.04E-08
200,1.84E-08
210,1.67E-08
220,1.52E-08
240,1.28E-08
260,1.09E-08
280,9.40E-09
300,8.19E-09
320,7.20E-09
340,6.37E-09
360,5.69E-09
380,5.10E-09
400,4.60E-09
440,3.81E-09
480,3.20E-09
520,2.72E-09
560,2.35E-09
600,2.05E-09
700,1.50E-09
800,1.15E-09
900,9.09E-10
1000,7.37E-10
1200,5.12E-10
1500,3.27E-10
2000,1.84E-10
2500,1.18E-10
3000,8.18E-11

==> Trotter_Error_2nd_order_ABA_n3_l2_600.csv <==
N,error
2,0.000393116
3,0.00020591
4,0.000129039
5,8.94136E-05
7,5.10676E-05
10,2.79129E-05
12,2.03885E-05
15,1.37833E-05
17,1.10123E-05
20,8.17E-06
25,5.32E-06
30,3.65E-06
35,2.57E-06
40,1.79E-06
45,1.19E-06
50,7.19E-07
55,3.57E-07
60,2.26E-07
65,1.89E-07
70,1.62E-07
75,1.40E-07
80,1.23E-07
90,9.64E-08
95,8.64E-08
100,7.79E-08
105,7.05E-08
110,6.42E-08
115,5.87E-08
120,5.39E-08
130,4.58E-08
140,3.95E-08
150,3.44E-08
160,3.02E-08
170,2.67E-08
180,2.38E-08
190,2.14E-08
200,1.93E-08
210,1.75E-08
220,1.59E-08
240,1.34E-08
260,1.14E-08
280,9.83E-09
300,8.56E-09
320,7.53E-09
340,6.67E-09
360,5.94E-09
380,5.33E-09
400,4.81E-09
440,3.98E-09
480,3.34E-09
520,2.85E-09
560,2.46E-09
600,2.14E-09
700,1.57E-09
800,1.20E-09
900,9.51E-10
1000,7.70E-10
1200,5.35E-10
1500,3.42E-10
2000,1.92E-10
2500,1.23E-10
3000,8.55E-11

==> Trotter_Error_2nd_order_ABA_n3_l2_800.csv <==
N,error
2,0.00039309
3,0.000205956
4,0.000129139
5,8.95567E-05
7,5.12757E-05
10,2.81927E-05
12,2.07065E-05
15,1.41499E-05
17,1.14092E-05
20,8.61E-06
25,5.81E-06
30,4.19E-06
35,3.15E-06
40,2.44E-06
45,1.93E-06
50,1.56E-06
55,1.27E-06
60,1.04E-06
65,8.54E-07
70,6.95E-07
75,5.58E-07
80,4.39E-07
90,2.40E-07
95,1.59E-07
100,9.63E-08
105,7.48E-08
110,6.74E-08
115,6.13E-08
120,5.61E-08
130,4.75E-08
140,4.08E-08
150,3.55E-08
160,3.11E-08
170,2.75E-08
180,2.45E-08
190,2.20E-08
200,1.98E-08
210,1.80E-08
220,1.64E-08
240,1.37E-08
260,1.17E-08
280,1.01E-08
300,8.77E-09
320,7.71E-09
340,6.83E-09
360,6.09E-09
380,5.46E-09
400,4.93E-09
440,4.07E-09
480,3.42E-09
520,2.91E-09
560,2.51E-09
600,2.19E-09
700,1.61E-09
800,1.23E-09
900,9.72E-10
1000,7.88E-10
1200,5.47E-10
1500,3.50E-10
2000,1.97E-10
2500,1.26E-10
3000,8.75E-11

==> Trotter_Error_2nd_order_ABA_n4_l3_1200.csv <==
N,error
2,0.01536522
3,0.013943457
4,0.012671227
5,0.011938174
7,0.010251341
10,0.008484869
12,0.007644148
15,0.006554006
17,0.006020631
20,0.005278352
25,0.004402159
30,0.003848896
35,0.003408225
40,0.003069772
45,0.002753652
50,0.00254065
55,0.002377693
60,0.002184834
65,0.002024019
70,0.001927122
75,0.001769013
80,0.001696705
90,0.001510664
95,0.001441282
100,0.001385824
105,0.00130939
110,0.001233493
115,0.001187003
120,0.001170335
130,0.00107424
140,0.0009879
150,0.000917593
160,0.000848861
170,0.000812686
180,0.000764459
190,0.000721548
200,0.000685843
210,0.000644552
220,0.000607034
240,0.000535058
260,0.000507559
280,0.000454667
300,0.000430397
320,0.000379649
340,0.000355812
360,0.000332868
380,0.000305985
400,0.000292783
440,0.000245868
480,0.000225193
520,0.00020547
560,0.000178387
600,0.000161898
700,0.000123709
800,9.75095E-05
900,7.66087E-05
1000,6.14077E-05
1200,3.99637E-05
1500,2.00903E-05
2000,5.13E-06
2500,4.28E-07
3000,1.10E-07

==> Trotter_Error_2nd_order_ABA_n4_l3_200.csv <==
N,error
2,0.00438486
3,0.004167013
4,0.003370015
5,0.002806528
7,0.002127369
10,0.001486708
12,0.001205902
15,0.000901776
17,0.000750227
20,0.00057273
25,0.000363456
30,0.000222362
35,0.000127937
40,6.76521E-05
45,3.58078E-05
50,2.20622E-05
55,1.57248E-05
60,1.22955E-05
65,1.01059E-05
70,8.53E-06
75,7.32E-06
80,6.36E-06
90,4.94E-06
95,4.41E-06
100,3.96E-06
105,3.57E-06
110,3.24E-06
115,2.96E-06
120,2.71E-06
130,2.30E-06
140,1.97E-06
150,1.72E-06
160,1.50E-06
170,1.33E-06
180,1.18E-06
190,1.06E-06
200,9.57E-07
210,8.67E-07
220,7.90E-07
240,6.63E-07
260,5.64E-07
280,4.86E-07
300,4.23E-07
320,3.72E-07
340,3.29E-07
360,2.93E-07
380,2.63E-07
400,2.37E-07
440,1.96E-07
480,1.65E-07
520,1.40E-07
560,1.21E-07
600,1.05E-07
700,7.74E-08
800,5.93E-08
900,4.68E-08
1000,3.79E-08
1200,2.63E-08
1500,1.68E-08
2000,9.48E-09
2500,6.06E-09
3000,4.21E-09

==> Trotter_Error_2nd_order_ABA_n4_l3_400.csv <==
N,error
2,0.011101802
3,0.010094553
4,0.008612839
5,0.007637539
7,0.006054007
10,0.004596085
12,0.003938655
15,0.003208582
17,0.00283993
20,0.00240356
25,0.001880798
30,0.001518354
35,0.001255627
40,0.001057402
45,0.000903499
50,0.000780385
55,0.000680353
60,0.000597838
65,0.000528857
70,0.000470138
75,0.000419952
80,0.000376617
90,0.000305668
95,0.000276706
100,0.000250896
105,0.000227893
110,0.000207302
115,0.000188791
120,0.00017209
130,0.000143415
140,0.000119239
150,9.8908E-05
160,8.16352E-05
170,6.68992E-05
180,5.43029E-05
190,4.35385E-05
200,3.43628E-05
210,2.65789E-05
220,2.0029E-05
240,1.01282E-05
260,3.89E-06
280,1.27E-06
300,1.00E-06
320,8.62E-07
340,7.54E-07
360,6.66E-07
380,5.94E-07
400,5.34E-07
440,4.38E-07
480,3.66E-07
520,3.11E-07
560,2.67E-07
600,2.32E-07
700,1.70E-07
800,1.30E-07
900,1.02E-07
1000,8.29E-08
1200,5.75E-08
1500,3.67E-08
2000,2.07E-08
2500,1.32E-08
3000,9.17E-09

==> Trotter_Error_2nd_order_ABA_n4_l3_800.csv <==
N,error
2,0.014134709
3,0.0126732
4,0.011686745
5,0.010854492
7,0.008971232
10,0.007175096
12,0.006403749
15,0.005330385
17,0.004860144
20,0.004187004
25,0.003434385
30,0.002963191
35,0.00258186
40,0.002309784
45,0.00203821
50,0.001834639
55,0.001691035
60,0.001542433
65,0.001410886
70,0.00131928
75,0.001205363
80,0.001136706
90,0.000999375
95,0.000946409
100,0.000895254
105,0.00083432
110,0.000794342
115,0.000756756
120,0.000731567
130,0.000655904
140,0.00059529
150,0.000542264
160,0.000498307
170,0.000463864
180,0.000432886
190,0.000402679
200,0.000380907
210,0.000352307
220,0.000327582
240,0.000277586
260,0.000252947
280,0.00021868
300,0.000198789
320,0.000174711
340,0.000159211
360,0.000145234
380,0.000127746
400,0.000117009
440,9.55699E-05
480,7.89905E-05
520,6.56338E-05
560,5.4012E-05
600,4.44949E-05
700,2.63285E-05
800,1.42496E-05
900,7.07E-06
1000,2.98E-06
1200,2.97E-07
1500,1.75E-07
2000,9.55E-08
2500,6.03E-08
3000,4.16E-08

==> Trotter_Error_2nd_order_BAB_n4_l3_1200.csv <==
N,error
2,0.01536522
3,0.013943457
4,0.012671227
5,0.011938174
7,0.010251341
10,0.008484869
12,0.007644148
15,0.006554006
17,0.006020631
20,0.005278352
25,0.004402159
30,0.003848896
35,0.003408225
40,0.003069772
45,0.002753652
50,0.00254065
55,0.002377693
60,0.002184834
65,0.002024019
70,0.001927122
75,0.001769013
80,0.001696705
90,0.001510664
95,0.001441282
100,0.001385824
105,0.00130939
110,0.001233493
115,0.001187003
120,0.001170335
130,0.00107424
140,0.0009879
150,0.000917593
160,0.000848861
170,0.000812686
180,0.000764459
190,0.000721548
200,0.000685843
210,0.000644552
220,0.000607034
240,0.000535058
260,0.000507559
280,0.000454667
300,0.000430397
320,0.000379649
340,0.000355812
360,0.000332868
380,0.000305985
400,0.000292783
440,0.000245868
480,0.000225193
520,0.00020547
560,0.000178387
600,0.000161898
700,0.000123709
800,9.75095E-05
900,7.66087E-05
1000,6.14077E-05
1200,3.99637E-05
1500,2.00903E-05
2000,5.13E-06
2500,4.28E-07
3000,1.10E-07

==> Trotter_Error_2nd_order_BAB_n4_l3_200.csv <==
N,error
2,0.00438486
3,0.004167013
4,0.003370015
5,0.002806528
7,0.002127369
10,0.001486708
12,0.001205902
15,0.000901776
17,0.000750227
20,0.00057273
25,0.000363456
30,0.000222362
35,0.000127937
40,6.76521E-05
45,3.58078E-05
50,2.20622E-05
55,1.57248E-05
60,1.22955E-05
65,1.01059E-05
70,8.53E-06
75,7.32E-06
80,6.36E-06
90,4.94E-06
95,4.41E-06
100,3.96E-06
105,3.57E-06
110,3.24E-06
115,2.96E-06
120,2.71E-06
130,2.30E-06
140,1.97E-06
150,1.72E-06
160,1.50E-06
170,1.33E-06
180,1.18E-06
190,1.06E-06
200,9.57E-07
210,8.67E-07
220,7.90E-07
240,6.63E-07
260,5.64E-07
280,4.86E-07
300,4.23E-07
320,3.72E-07
340,3.29E-07
360,2.93E-07
380,2.63E-07
400,2.37E-07
440,1.96E-07
480,1.65E-07
520,1.40E-07
560,1.21E-07
600,1.05E-07
700,7.74E-08
800,5.93E-08
900,4.68E-08
1000,3.79E-08
1200,2.63E-08
1500,1.68E-08
2000,9.48E-09
2500,6.06E-09
3000,4.21E-09

==> Trotter_Error_2nd_order_BAB_n4_l3_400.csv <==
N,error
2,0.011101802
3,0.010094553
4,0.008612839
5,0.007637539
7,0.006054007
10,0.004596085
12,0.003938655
15,0.003208582
17,0.00283993
20,0.00240356
25,0.001880798
30,0.001518354
35,0.001255627
40,0.001057402
45,0.000903499
50,0.000780385
55,0.000680353
60,0.000597838
65,0.000528857
70,0.000470138
75,0.000419952
80,0.000376617
90,0.000305668
95,0.000276706
100,0.000250896
105,0.000227893
110,0.000207302
115,0.000188791
120,0.00017209
130,0.000143415
140,0.000119239
150,9.8908E-05
160,8.16352E-05
170,6.68992E-05
180,5.43029E-05
190,4.35385E-05
200,3.43628E-05
210,2.65789E-05
220,2.0029E-05
240,1.01282E-05
260,3.89E-06
280,1.27E-06
300,1.00E-06
320,8.62E-07
340,7.54E-07
360,6.66E-07
380,5.94E-07
400,5.34E-07
440,4.38E-07
480,3.66E-07
520,3.11E-07
560,2.67E-07
600,2.32E-07
700,1.70E-07
800,1.30E-07
900,1.02E-07
1000,8.29E-08
1200,5.75E-08
1500,3.67E-08
2000,2.07E-08
2500,1.32E-08
3000,9.17E-09

==> Trotter_Error_2nd_order_BAB_n4_l3_800.csv <==
N,error
2,0.014134709
3,0.0126732
4,0.011686745
5,0.010854492
7,0.008971232
10,0.007175096
12,0.006403749
15,0.005330385
17,0.004860144
20,0.004187004
25,0.003434385
30,0.002963191
35,0.00258186
40,0.002309784
45,0.00203821
50,0.001834639
55,0.001691035
60,0.001542433
65,0.001410886
70,0.00131928
75,0.001205363
80,0.001136706
90,0.000999375
95,0.000946409
100,0.000895254
105,0.00083432
110,0.000794342
115,0.000756756
120,0.000731567
130,0.000655904
140,0.00059529
150,0.000542264
160,0.000498307
170,0.000463864
180,0.000432886
190,0.000402679
200,0.000380907
210,0.000352307
220,0.000327582
240,0.000277586
260,0.000252947
280,0.00021868
300,0.000198789
320,0.000174711
340,0.000159211
360,0.000145234
380,0.000127746
400,0.000117009
440,9.55699E-05
480,7.89905E-05
520,6.56338E-05
560,5.4012E-05
600,4.44949E-05
700,2.63285E-05
800,1.42496E-05
900,7.07E-06
1000,2.98E-06
1200,2.97E-07
1500,1.75E-07
2000,9.55E-08
2500,6.03E-08
3000,4.16E-08

==> Trotter_Error_2nd_order_groundstate_100.csv <==
N,error
2,0.169301506
3,0.113371072
4,0.078871414
5,0.055889176
7,0.024016036
10,0.004323309
12,0.002760706
15,0.001683894
17,0.001290039
20,0.000918591
25,0.000580439
30,0.000400425
35,0.000293049
40,0.00022381
45,0.000176539
50,0.000142825
55,0.000117932
60,9.90303E-05
65,8.43374E-05
70,7.26898E-05
75,6.32993E-05
80,5.56192E-05
90,4.39284E-05
95,3.94195E-05
100,3.55711E-05
105,3.22599E-05
110,2.93915E-05
115,2.68888E-05
120,2.46929E-05
130,2.10373E-05
140,1.81375E-05
150,1.57984E-05
160,1.38845E-05
170,1.22984E-05
180,1.09695E-05
190,9.84E-06
200,8.88E-06
210,8.06E-06
220,7.34E-06
240,6.17E-06
260,5.26E-06
280,4.53E-06
300,3.95E-06
320,3.47E-06
340,3.07E-06
360,2.74E-06
380,2.46E-06
400,2.22E-06
440,1.84E-06
480,1.54E-06
520,1.31E-06
560,1.13E-06
600,9.87E-07
700,7.25E-07
800,5.55E-07
900,4.39E-07
1000,3.55E-07
1200,2.47E-07
1500,1.58E-07
2000,8.88E-08
2500,5.68E-08
3000,3.95E-08

==> Trotter_Error_2nd_order_groundstate_200.csv <==
N,error
2,0.222418524
3,0.180027776
4,0.148293628
5,0.124843903
7,0.092966661
10,0.064521314
12,0.052161288
15,0.038753064
17,0.032154315
20,0.024469369
25,0.014537194
30,0.006920983
35,0.001609845
40,0.001017792
45,0.000765258
50,0.000602968
55,0.000489551
60,0.000406325
65,0.000343118
70,0.00029384
75,0.000254613
80,0.000222839
90,0.000174974
95,0.000156672
100,0.000141117
105,0.000127781
110,0.000116263
115,0.00010624
120,9.74628E-05
130,8.28957E-05
140,7.13751E-05
150,6.21048E-05
160,5.45344E-05
170,4.82701E-05
180,4.30279E-05
190,3.85979E-05
200,3.48181E-05
210,3.1569E-05
220,2.87545E-05
240,2.41483E-05
260,2.05672E-05
280,1.77279E-05
300,1.54389E-05
320,1.35661E-05
340,1.2015E-05
360,1.07154E-05
380,9.62E-06
400,8.68E-06
440,7.17E-06
480,6.02E-06
520,5.13E-06
560,4.42E-06
600,3.85E-06
700,2.83E-06
800,2.17E-06
900,1.71E-06
1000,1.39E-06
1200,9.63E-07
1500,6.16E-07
2000,3.47E-07
2500,2.22E-07
3000,1.54E-07

==> Trotter_Error_2nd_order_groundstate_300.csv <==
N,error
2,0.21685479
3,0.189015872
4,0.164471882
5,0.14421165
7,0.114429017
10,0.086189326
12,0.073473805
15,0.059563412
17,0.052541412
20,0.044225558
25,0.034167236
30,0.027056238
35,0.021685248
40,0.017612212
45,0.01431817
50,0.011481289
55,0.008998555
60,0.006794115
65,0.004814665
70,0.00302678
75,0.001441458
80,0.000563782
90,0.000398309
95,0.000348497
100,0.000308688
105,0.000275984
110,0.000248592
115,0.000225322
120,0.000205329
130,0.000172835
140,0.000147682
150,0.000127754
160,0.000111665
170,9.84794E-05
180,8.75243E-05
190,7.83179E-05
200,7.05039E-05
210,6.38122E-05
220,5.80371E-05
240,4.8623E-05
260,4.13364E-05
280,3.55781E-05
300,3.09488E-05
320,2.71698E-05
340,2.40445E-05
360,2.14301E-05
380,1.92208E-05
400,1.7337E-05
440,1.4315E-05
480,1.20204E-05
520,1.02367E-05
560,8.82E-06
600,7.68E-06
700,5.64E-06
800,4.32E-06
900,3.41E-06
1000,2.76E-06
1200,1.92E-06
1500,1.23E-06
2000,6.90E-07
2500,4.42E-07
3000,3.07E-07

==> Trotter_Error_2nd_order_groundstate_400.csv <==
N,error
2,0.213841062
3,0.185448106
4,0.166297925
5,0.149592781
7,0.123073149
10,0.096211226
12,0.083703047
15,0.069777504
17,0.062659397
20,0.054156255
25,0.043786984
30,0.036371692
35,0.030788634
40,0.026416472
45,0.022900218
50,0.020021488
55,0.017578965
60,0.015492579
65,0.013708756
70,0.01219016
75,0.010858637
80,0.009643288
90,0.007497466
95,0.006541254
100,0.005649248
105,0.004813419
110,0.004027158
115,0.003284966
120,0.002582654
130,0.00128969
140,0.00030838
150,0.000237011
160,0.000199244
170,0.000171552
180,0.000149967
190,0.000132559
200,0.000118216
210,0.000106198
220,9.60021E-05
240,7.96925E-05
260,6.73008E-05
280,5.76403E-05
300,4.9948E-05
320,4.37173E-05
340,3.8594E-05
360,3.43293E-05
380,3.07387E-05
400,2.76872E-05
440,2.28107E-05
480,1.91225E-05
520,1.62647E-05
560,1.40043E-05
600,1.21856E-05
700,8.93E-06
800,6.83E-06
900,5.39E-06
1000,4.37E-06
1200,3.03E-06
1500,1.94E-06
2000,1.09E-06
2500,6.97E-07
3000,4.84E-07

==> Trotter_Error_2nd_order_groundstate_800.csv <==
N,error
2,0.217961006
3,0.186067192
4,0.160931663
5,0.145234293
7,0.125829249
10,0.10559356
12,0.095204517
15,0.082807608
17,0.076183988
20,0.067978673
25,0.057668015
30,0.050095908
35,0.044267369
40,0.039639627
45,0.035873388
50,0.032745992
55,0.030125902
60,0.027805395
65,0.025826924
70,0.024102904
75,0.022560142
80,0.021219095
90,0.018893914
95,0.017918426
100,0.017006469
105,0.016141871
110,0.015427897
115,0.014669356
120,0.013970326
130,0.012749902
140,0.011763503
150,0.010883933
160,0.009972713
170,0.00936675
180,0.008674618
190,0.008158002
200,0.007652908
210,0.007063215
220,0.006684983
240,0.005800172
260,0.005149369
280,0.004554119
300,0.004040297
320,0.003401911
340,0.003329865
360,0.002798267
380,0.002610038
400,0.002397874
440,0.00174674
480,0.000761479
520,0.000536787
560,5.90728E-05
600,4.54192E-05
700,3.00684E-05
800,2.19274E-05
900,1.67917E-05
1000,1.333E-05
1200,9.04E-06
1500,5.68E-06
2000,3.14E-06
2500,2.00E-06
3000,1.38E-06

==> Trotter_Error_300_STO3G.csv <==
N,error
2,0.241528466
3,0.18925644
4,0.154051939
5,0.129213002
7,0.096745026
10,0.068941279
12,0.0571638
15,0.044754888
17,0.038658764
20,0.031596677
25,0.023493616
30,0.01780646
35,0.013720058
40,0.01094075
45,0.00937774
50,0.008435402
55,0.00766942
60,0.007032069
65,0.006492996
70,0.006031003
75,0.005630542
80,0.005279962
90,0.004695636
95,0.004449382
100,0.004227765
105,0.004027282
110,0.003844867
115,0.003678315
120,0.003525479
130,0.003255303
140,0.003023442
150,0.002822463
160,0.002646564
170,0.002491305
180,0.002353253
190,0.002229709
200,0.00211849
210,0.002017845
220,0.001926318
240,0.001766126
260,0.001630521
280,0.001514265
300,0.001413471
320,0.001325292
340,0.001247437
360,0.001178219
380,0.001116288
400,0.001060566
440,0.000964267
480,0.000883997
520,0.000816064
560,0.000757832
600,0.000707354
700,0.000606383
800,0.000530632
900,0.00047171
1000,0.00042457
1200,0.000353836
1500,0.000283095
2000,0.000212342
2500,0.000169882
3000,0.000141573

==> Trotter_Error_400_STO3G.csv <==
N,error
2,0.236271031
3,0.190910974
4,0.159981249
5,0.137153199
7,0.106094298
10,0.078525155
12,0.066588287
15,0.053832147
17,0.047507894
20,0.040116082
25,0.031327624
30,0.02522023
35,0.020692994
40,0.017292773
45,0.014594862
50,0.01235597
55,0.010485705
60,0.008928606
65,0.007654802
70,0.006655599
75,0.005935487
80,0.005491448
90,0.004879857
95,0.004623419
100,0.004392721
105,0.004184137
110,0.003994496
115,0.003821387
120,0.003662649
130,0.003381863
140,0.003141194
150,0.00293249
160,0.002749836
170,0.00258861
180,0.002445261
190,0.002316959
200,0.002201477
210,0.00209695
220,0.002001899
240,0.001835538
260,0.001694698
280,0.001573944
300,0.001469252
320,0.001377607
340,0.001296765
360,0.001224867
380,0.001160517
400,0.001102588
440,0.001002497
480,0.000919103
520,0.000848505
560,0.000787978
600,0.000735513
700,0.000630555
800,0.000551806
900,0.000490551
1000,0.000441531
1200,0.000367995
1500,0.000294435
2000,0.000220855
2500,0.000176697
3000,0.000147258

==> Trotter_Error_4th_order_groundstate_100.csv <==
N,error
2,0.168629772
3,0.093690981
4,0.040585712
5,0.022313897
7,0.009930106
10,0.001319621
12,0.00064893
15,0.000273214
17,0.000167595
20,8.85E-05
25,3.67E-05
30,1.78E-05
35,9.65E-06
40,5.67E-06
45,3.55E-06
50,2.33E-06
55,1.59E-06
60,1.13E-06
65,8.17E-07
70,6.08E-07
75,4.61E-07
80,3.57E-07
90,2.23E-07
95,1.79E-07
100,1.46E-07
105,1.20E-07
110,9.99E-08
115,8.36E-08
120,7.05E-08
130,5.12E-08
140,3.81E-08
150,2.89E-08
160,2.23E-08
170,1.75E-08
180,1.39E-08
190,1.12E-08
200,9.14E-09
210,7.52E-09
220,6.25E-09
240,4.41E-09
260,3.20E-09
280,2.38E-09
300,1.81E-09
320,1.40E-09
340,1.10E-09
360,8.71E-10
380,7.02E-10
400,5.72E-10
440,3.90E-10
480,2.76E-10
520,2.00E-10
560,1.49E-10
600,1.13E-10
700,6.10E-11
800,3.57E-11
900,2.23E-11
1000,1.46E-11
1200,7.08E-12
1500,2.90E-12
2000,9.06E-13
2500,4.41E-13
,

==> Trotter_Error_4th_order_groundstate_200.csv <==
N,error
2,0.293988095
3,0.261015325
4,0.22015222
5,0.184556224
7,0.128074197
10,0.07314096
12,0.04952676
15,0.024944138
17,0.014268497
20,0.010680824
25,0.006584375
30,0.003127731
35,0.000563205
40,0.000281878
45,0.000176581
50,0.000116842
55,8.04E-05
60,5.72E-05
65,4.17E-05
70,3.12E-05
75,2.37E-05
80,1.84E-05
90,1.15E-05
95,9.31E-06
100,7.60E-06
105,6.26E-06
110,5.20E-06
115,4.36E-06
120,3.68E-06
130,2.68E-06
140,1.99E-06
150,1.51E-06
160,1.17E-06
170,9.19E-07
180,7.31E-07
190,5.89E-07
200,4.80E-07
210,3.95E-07
220,3.28E-07
240,2.32E-07
260,1.68E-07
280,1.25E-07
300,9.51E-08
320,7.34E-08
340,5.76E-08
360,4.59E-08
380,3.69E-08
400,3.01E-08
440,2.06E-08
480,1.45E-08
520,1.05E-08
560,7.84E-09
600,5.95E-09
700,3.21E-09
800,1.88E-09
900,1.18E-09
1000,7.71E-10
1200,3.72E-10
1500,1.52E-10
2000,4.82E-11
2500,1.97E-11
,

==> Trotter_Error_4th_order_groundstate_300.csv <==
N,error
2,0.250497505
3,0.265458095
4,0.253146203
5,0.231760652
7,0.189475592
10,0.141700388
12,0.118033893
15,0.090124359
17,0.075513575
20,0.057870545
25,0.036582783
30,0.023179301
35,0.012888755
40,0.007748097
45,0.006464751
50,0.005275036
55,0.004175883
60,0.003167649
65,0.002244749
70,0.001400536
75,0.000637738
80,0.000175334
90,0.000102054
95,8.20E-05
100,6.68E-05
105,5.51E-05
110,4.58E-05
115,3.85E-05
120,3.25E-05
130,2.37E-05
140,1.77E-05
150,1.35E-05
160,1.05E-05
170,8.23E-06
180,6.56E-06
190,5.29E-06
200,4.32E-06
210,3.56E-06
220,2.96E-06
240,2.09E-06
260,1.52E-06
280,1.13E-06
300,8.61E-07
320,6.66E-07
340,5.23E-07
360,4.16E-07
380,3.35E-07
400,2.73E-07
440,1.87E-07
480,1.32E-07
520,9.58E-08
560,7.13E-08
600,5.41E-08
700,2.92E-08
800,1.71E-08
900,1.07E-08
1000,7.02E-09
1200,3.39E-09
1500,1.39E-09
2000,4.39E-10
2500,1.80E-10
,

==> Trotter_Error_4th_order_groundstate_400.csv <==
N,error
2,0.260415053
3,0.242985596
4,0.244030736
5,0.236023304
7,0.208470621
10,0.168413182
12,0.146925151
15,0.121503086
17,0.108097179
20,0.091565277
25,0.070159818
30,0.054177486
35,0.041867649
40,0.032211799
45,0.024679749
50,0.0192
55,0.014494137
60,0.010421132
65,0.00719194
70,0.005470375
75,0.004934065
80,0.00443193
90,0.003498714
95,0.003066985
100,0.002657518
105,0.002269163
110,0.001900526
115,0.001550258
120,0.001217046
130,0.00059864
140,9.74E-05
150,6.32E-05
160,4.78E-05
170,3.73E-05
180,2.97E-05
190,2.39E-05
200,1.95E-05
210,1.61E-05
220,1.34E-05
240,9.50E-06
260,6.92E-06
280,5.16E-06
300,3.93E-06
320,3.04E-06
340,2.39E-06
360,1.91E-06
380,1.54E-06
400,1.25E-06
440,8.58E-07
480,6.07E-07
520,4.41E-07
560,3.28E-07
600,2.49E-07
700,1.35E-07
800,7.90E-08
900,4.94E-08
1000,3.24E-08
1200,1.56E-08
1500,6.40E-09
2000,2.03E-09
2500,8.31E-10
,

==> Trotter_Error_4th_order_groundstate_800.csv <==
N,error
2,0.265279098
3,0.252287534
4,0.237463681
5,0.217866932
7,0.198345658
10,0.181218101
12,0.16955825
15,0.152731791
17,0.14261136
20,0.128825463
25,0.110584809
30,0.096414211
35,0.085087014
40,0.07585908
45,0.068371778
50,0.062120045
55,0.056650684
60,0.05169913
65,0.047703249
70,0.044133887
75,0.040960957
80,0.037928881
90,0.033004545
95,0.030684035
100,0.028750826
105,0.026681642
110,0.025485094
115,0.023276383
120,0.021865727
130,0.018449661
140,0.01647058
150,0.014913752
160,0.011886547
170,0.011382882
180,0.009642043
190,0.009023469
200,0.008354999
210,0.006275428
220,0.006345392
240,0.003587339
260,0.00293457
280,0.00212264
300,0.001892353
320,0.001608446
340,0.001577783
360,0.001329774
380,0.00124924
400,0.001147563
440,0.000836977
480,0.000366729
520,0.000256355
560,1.38E-05
600,9.75E-06
700,5.62E-06
800,3.52E-06
900,2.26E-06
1000,1.51E-06
1200,7.85E-07
1500,3.44E-07
2000,1.03E-07
2500,4.07E-08
,

==> Trotter_Error_800_STO3G.csv <==
N,error
2,0.239904148
3,0.18578213
4,0.156824743
5,0.138773196
7,0.114284732
10,0.090555508
12,0.079536155
15,0.067264404
17,0.060992623
20,0.053503271
25,0.044382429
30,0.037868192
35,0.032965133
40,0.029131255
45,0.026045345
50,0.023503617
55,0.021372412
60,0.019555562
65,0.017990831
70,0.016623778
75,0.015420441
80,0.014356183
90,0.012543923
95,0.011766903
100,0.011062549
105,0.010423531
110,0.009837174
115,0.009294568
120,0.008791473
130,0.007890437
140,0.007111329
150,0.006437158
160,0.005855169
170,0.005334604
180,0.004860247
190,0.004426285
200,0.004028275
210,0.003662376
220,0.003325808
240,0.002733112
260,0.002242231
280,0.001856664
300,0.001590692
320,0.001456846
340,0.001370985
360,0.001294875
380,0.001226784
400,0.001165547
440,0.001059811
480,0.000971674
520,0.00089709
560,0.000833151
600,0.000777727
700,0.000666843
800,0.000583635
900,0.000518903
1000,0.000467087
1200,0.000389346
1500,0.000311565
2000,0.000233743
2500,0.000187027
3000,0.000155875

==> Trotter_Error_n3_l2_10.csv <==
N,error
2,0.000663973
3,0.000442606
4,0.000331934
5,0.000265547
7,0.000189673
10,0.00013277
12,0.000110639
15,8.85127E-05
17,7.80993E-05
20,6.63845E-05
25,5.31074E-05
30,4.42561E-05
35,3.79342E-05
40,3.31919E-05
45,2.95044E-05
50,2.65541E-05
55,2.414E-05
60,2.21285E-05
65,2.04262E-05
70,1.89673E-05
75,1.77028E-05
80,1.65964E-05
90,1.47523E-05
95,1.39761E-05
100,1.32774E-05
105,1.26452E-05
110,1.20702E-05
115,1.15456E-05
120,1.10644E-05
130,1.02132E-05
140,9.48E-06
150,8.85E-06
160,8.30E-06
170,7.81E-06
180,7.38E-06
190,6.99E-06
200,6.64E-06
210,6.32E-06
220,6.04E-06
240,5.53E-06
260,5.11E-06
280,4.74E-06
300,4.43E-06

==> Trotter_Error_n3_l2_20.csv <==
N,error
2,0.001543826
3,0.00102864
4,0.000771304
5,0.000616985
7,0.000440659
10,0.000308444
12,0.000257033
15,0.000205623
17,0.00018143
20,0.000154214
25,0.000123369
30,0.000102811
35,8.81215E-05
40,7.71058E-05
45,6.85383E-05
50,6.16847E-05
55,5.60767E-05
60,5.14033E-05
65,4.745E-05
70,4.40602E-05
75,4.1123E-05
80,3.85526E-05
90,3.42695E-05
95,3.24654E-05
100,3.08422E-05
105,2.93735E-05
110,2.80384E-05
115,2.68192E-05
120,2.57018E-05
130,2.37247E-05
140,2.20302E-05
150,2.05614E-05
160,1.92764E-05
170,1.81425E-05
180,1.71345E-05
190,1.62327E-05
200,1.54211E-05
210,1.46867E-05
220,1.40193E-05
240,1.28511E-05
260,1.18625E-05
280,1.1015E-05
300,1.02806E-05

==> Trotter_Error_n3_l2_50.csv <==
N,error
2,0.002465319
3,0.001637834
4,0.001226907
5,0.000980999
7,0.000700378
10,0.000490143
12,0.000408412
15,0.000326711
17,0.000288267
20,0.00024502
25,0.00019601
30,0.00016334
35,0.000140004
40,0.000122503
45,0.00010889
50,9.8002E-05
55,8.90926E-05
60,8.16676E-05
65,7.53857E-05
70,7.00007E-05
75,6.53338E-05
80,6.12503E-05
90,5.44445E-05
95,5.15791E-05
100,0.000049
105,4.66669E-05
110,4.45455E-05
115,4.26087E-05
120,4.08338E-05
130,3.76922E-05
140,0.000035
150,3.26665E-05
160,3.06252E-05
170,2.88236E-05
180,2.72222E-05
190,2.57895E-05
200,0.0000245
210,2.33335E-05
220,2.22729E-05
240,2.04167E-05
260,1.88462E-05
280,0.0000175
300,1.63334E-05

==> Trotter_Error_n3_l2_800.csv <==
N,error
2,0.002564625
3,0.001698588
4,0.001270039
5,0.001014298
7,0.000723201
10,0.000505648
12,0.000421201
15,0.000336838
17,0.00029716
20,0.000252543
25,0.000201995
30,0.000168312
35,0.00014426
40,0.000126218
45,0.000112192
50,0.000100965
55,9.17878E-05
60,8.41356E-05
65,7.76627E-05
70,7.21159E-05
75,6.73038E-05
80,6.3096E-05
90,5.60848E-05
95,5.31329E-05
100,5.04747E-05
105,4.80708E-05
110,4.58846E-05
115,4.38896E-05
120,4.20595E-05
130,3.8824E-05
140,3.605E-05
150,3.36467E-05
160,3.1543E-05
170,2.96872E-05
180,2.80377E-05
190,2.65618E-05
200,2.52335E-05
210,2.40319E-05
220,2.29395E-05
240,2.10276E-05
260,1.941E-05
280,1.80233E-05
300,1.68217E-05
